Predicting Transportation Modes of GPS Trajectories using Feature Engineering and Noise Removal

Understanding transportation mode from GPS (Global Positioning System) traces is an essential topic in the data mobility domain. In this paper, a framework is proposed to predict transportation modes. This framework follows a sequence of five steps: (i) data preparation, where GPS points are grouped in trajectory samples; (ii) point features generation; (iii) trajectory features extraction; (iv) noise removal; (v) normalization. We show that the extraction of the new point features: bearing rate, the rate of rate of change of the bearing rate and the global and local trajectory features, like medians and percentiles enables many classifiers to achieve high accuracy (96.5%) and f1 (96.3%) scores. We also show that the noise removal task affects the performance of all the models tested. Finally, the empirical tests where we compare this work against state-of-art transportation mode prediction strategies show that our framework is competitive and outperforms most of them.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

31.03.14  llncs.cls        2.19   removed spurious blanks from "babel" texts,
                                  problem reported by Piotr Stera, Silesian University
                                  of Technology, Gliwice, Poland



==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs03.bst       current LNCS BibTeX style with alphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle


==> results/Dabiri_results.txt <==
************************************
Dabiri with noise:

Decision Tree f1: 0.855649153316 acc: 0.855478417396
Random Forest f1: 0.880762498357 acc: 0.8847888807
Neural Net f1: 0.851825520501 acc: 0.855479660085
AdaBoost f1: 0.700796186823 acc: 0.703787033264
Naive Bayes f1: 0.633047829171 acc: 0.635625727576
QDA f1: 0.547646399454 acc: 0.536562452257

means:
AdaBoost         0.703787
Decision Tree    0.855478
Naive Bayes      0.635626
Neural Net       0.855480
QDA              0.536562
Random Forest    0.884789

T-Test:
('Decision Tree', ' and RF50 t-test p-value:', 7.7759141197339599e-05, -6.81466568907652)
('Neural Net', ' and RF50 t-test p-value:', 0.00051003359522853607, -5.2756516477163284)
('AdaBoost', ' and RF50 t-test p-value:', 0.0020818716162161782, -4.2694905340657048)
('Naive Bayes', ' and RF50 t-test p-value:', 2.2944687371551097e-06, -10.546211542968905)
('QDA', ' and RF50 t-test p-value:', 6.9509327090979881e-09, -20.614676355021125)

************************************
************************************
Dabiri without noise:
Decision Tree f1: 0.923153297205 acc: 0.923675889551
Random Forest f1: 0.93222626807 acc: 0.933535143306
Neural Net f1: 0.898721675425 acc: 0.901305409773
AdaBoost f1: 0.855964825126 acc: 0.864542358679
Naive Bayes f1: 0.829121281731 acc: 0.832869967921
QDA f1: 0.798365003253 acc: 0.797673970509

means:
AdaBoost         0.864542
Decision Tree    0.923676
Naive Bayes      0.832870
Neural Net       0.901305
QDA              0.797674
Random Forest    0.933535
TTest:

('Decision Tree', ' and RF50 t-test p-value:', 0.015992538062172698, -2.9587276130082416)
('Neural Net', ' and RF50 t-test p-value:', 4.8399441432451528e-05, -7.24544504014521)
('AdaBoost', ' and RF50 t-test p-value:', 0.005249585608408801, -3.658273179538587)
('Naive Bayes', ' and RF50 t-test p-value:', 1.4603363151923205e-05, -8.4250383191752753)
('QDA', ' and RF50 t-test p-value:', 4.6255103349106646e-07, -12.737494841195462)



==> results/Endo_results.txt <==
*******************************************
Endo with noise:
               target
target               
airplane     0.189728
bike        13.240276
boat         0.094864
bus         21.046212
car          7.290961
motorcycle   0.027104
run          0.040656
subway       7.223201
taxi         6.504946
train        1.843068
walk        42.498984
(7353, 70)
        target
target        
bike     977.0
bus     1553.0
car      538.0
subway   533.0
taxi     480.0
train    136.0
walk    3136.0
Decision Tree f1: 0.795348435675 acc: 0.802587230441
Random Forest f1: 0.855760540022 acc: 0.863652381133
Neural Net f1: 0.793369929124 acc: 0.802731033398
AdaBoost f1: 0.656852479172 acc: 0.663836476647
Naive Bayes f1: 0.573177642407 acc: 0.566679716308
QDA f1: 0.491386415605 acc: 0.479280919516
('means:', AdaBoost         0.663836
Decision Tree    0.802587
Naive Bayes      0.566680
Neural Net       0.802731
QDA              0.479281
Random Forest    0.863652
dtype: float64)
('Decision Tree', ' and RF50 t-test p-value:', 7.7368203872363376e-07, -11.99326056343121)
('Neural Net', ' and RF50 t-test p-value:', 8.6570455489950603e-06, -8.9847834728155362)
('AdaBoost', ' and RF50 t-test p-value:', 0.00081669237929977935, -4.9270093301254594)
('Naive Bayes', ' and RF50 t-test p-value:', 6.3648182070134659e-08, -16.019450932395642)
('QDA', ' and RF50 t-test p-value:', 5.4717026840162975e-10, -27.455469445224168)




*******************************************
Endo without noise:
               target
target               
airplane     0.189728
bike        13.240276
boat         0.094864
bus         21.046212
car          7.290961
motorcycle   0.027104
run          0.040656
subway       7.223201
taxi         6.504946
train        1.843068
walk        42.498984
original data:7353  cleaned data:6617 outlier %:0.100095199238
(6617, 70)
        target
target        
bike     895.0
bus     1400.0
car      496.0
subway   527.0
taxi     462.0
train    131.0
walk    2706.0
Decision Tree f1: 0.820971466338 acc: 0.836157941174
Random Forest f1: 0.899530746682 acc: 0.902099117718
Neural Net f1: 0.857051561073 acc: 0.862805035959
AdaBoost f1: 0.587948903338 acc: 0.619074282533
Naive Bayes f1: 0.726852871899 acc: 0.732772538713
QDA f1: 0.723000546262 acc: 0.716067463431
('means:', AdaBoost         0.619074
Decision Tree    0.836158
Naive Bayes      0.732773
Neural Net       0.862805
QDA              0.716067
Random Forest    0.902099
dtype: float64)
('Decision Tree', ' and RF50 t-test p-value:', 9.0365817684297475e-05, -6.6820626511704244)
('Neural Net', ' and RF50 t-test p-value:', 9.0813696835386593e-05, -6.6777303147754159)
('AdaBoost', ' and RF50 t-test p-value:', 0.00019918570278938037, -6.0134630111525347)
('Naive Bayes', ' and RF50 t-test p-value:', 1.1531235251793555e-06, -11.442937445984944)
('QDA', ' and RF50 t-test p-value:', 8.148230873820394e-07, -11.920508572127591)



==> results/Jiang_results.txt <==
************************************
Jiang with noise:
 target
target               
airplane     0.189728
bike        13.240276
boat         0.094864
bus         21.046212
car          7.290961
motorcycle   0.027104
run          0.040656
subway       7.223201
taxi         6.504946
train        1.843068
walk        42.498984
(6204, 70)
        target
target        
bike     977.0
bus     1553.0
car      538.0
walk    3136.0
Decision Tree f1: 0.882644336271 acc: 0.884129519314
Random Forest f1: 0.915655298131 acc: 0.919114692599
Neural Net f1: 0.88636694497 acc: 0.888029902658
AdaBoost f1: 0.867599233373 acc: 0.869965605027
Naive Bayes f1: 0.656805566678 acc: 0.637033727604
QDA f1: 0.547041355473 acc: 0.530372493977
('means:', AdaBoost         0.869966
Decision Tree    0.884130
Naive Bayes      0.637034
Neural Net       0.888030
QDA              0.530372
Random Forest    0.919115
dtype: float64)
('Decision Tree', ' and RF50 t-test p-value:', 8.4075452453017148e-05, -6.7455111354104966)
('Neural Net', ' and RF50 t-test p-value:', 0.010834315294542332, -3.1998266970471265)
('AdaBoost', ' and RF50 t-test p-value:', 3.0838585888730894e-05, -7.6732264791794114)
('Naive Bayes', ' and RF50 t-test p-value:', 4.818458584455946e-08, -16.538353354503268)
('QDA', ' and RF50 t-test p-value:', 2.4874265041102411e-09, -23.153425533645528)

************************************
Jiang without noise:
               target
target               
airplane     0.189728
bike        13.240276
boat         0.094864
bus         21.046212
car          7.290961
motorcycle   0.027104
run          0.040656
subway       7.223201
taxi         6.504946
train        1.843068
walk        42.498984
original data:6204  cleaned data:5497 outlier %:0.113958736299
(5497, 70)
        target
target        
bike     895.0
bus     1400.0
car      496.0
walk    2706.0
Decision Tree f1: 0.954743880084 acc: 0.955439374871
Random Forest f1: 0.963113159864 acc: 0.964531328091
Neural Net f1: 0.941101690778 acc: 0.942169875126
AdaBoost f1: 0.814008648158 acc: 0.815709174488
Naive Bayes f1: 0.851988425793 acc: 0.843152583768
QDA f1: 0.825571258874 acc: 0.82078215635

('means:', AdaBoost         0.815709
Decision Tree    0.955439
Naive Bayes      0.843153
Neural Net       0.942170
QDA              0.820782
Random Forest    0.964531
dtype: float64)

('Decision Tree', ' and RF50 t-test p-value:', 0.011547637091574768, -3.1601389803693078)
('Neural Net', ' and RF50 t-test p-value:', 2.579654618409646e-05, -7.8478422741866041)
('AdaBoost', ' and RF50 t-test p-value:', 0.00012313806919480357, -6.4146352290926796)
('Naive Bayes', ' and RF50 t-test p-value:', 5.725095973479442e-05, -7.0906551689994952)
('QDA', ' and RF50 t-test p-value:', 2.244153554450973e-05, -7.9862292151657304)


==> results/Xiao_Results.txt <==
************************************
Xiao with noise:
               target
target               
airplane     0.189728
bike        13.240276
boat         0.094864
bus         21.046212
car          7.290961
motorcycle   0.027104
run          0.040656
subway       7.223201
taxi         6.504946
train        1.843068
walk        42.498984
(7353, 70)
          target
target          
bike       977.0
bus_taxi  2033.0
car        538.0
subway     533.0
train      136.0
walk      3136.0


Decision Tree f1: 0.843830828527 acc: 0.850165307959
Random Forest f1: 0.887514013073 acc: 0.89330070528
Neural Net f1: 0.829339153766 acc: 0.836169869503
AdaBoost f1: 0.626354716027 acc: 0.634764831168
Naive Bayes f1: 0.514033558666 acc: 0.519636771513
QDA f1: 0.478194948751 acc: 0.465967630005
('means:', AdaBoost         0.634765
Decision Tree    0.850165
Naive Bayes      0.519637
Neural Net       0.836170
QDA              0.465968
Random Forest    0.893301
dtype: float64)
('Decision Tree', ' and RF50 t-test p-value:', 5.7266247217084007e-05, -7.0904110482990665)
('Neural Net', ' and RF50 t-test p-value:', 3.3138326115081425e-05, -7.6037221504078136)
('AdaBoost', ' and RF50 t-test p-value:', 0.00017095862227567047, -6.1390884379041841)
('Naive Bayes', ' and RF50 t-test p-value:', 2.3025985511749893e-08, -17.992976409808737)
('QDA', ' and RF50 t-test p-value:', 3.294534273697687e-11, -37.610753979922933)

************************************
Xiao without noise:
    target
target               
airplane     0.189728
bike        13.240276
boat         0.094864
bus         21.046212
car          7.290961
motorcycle   0.027104
run          0.040656
subway       7.223201
taxi         6.504946
train        1.843068
walk        42.498984
original data:7353  cleaned data:6547 outlier %:0.109615123079
(6547, 70)
          target
target          
bike       895.0
bus_taxi  1792.0
car        496.0
subway     527.0
train      131.0
walk      2706.0
Decision Tree f1: 0.897919867412 acc: 0.899624235144
Random Forest f1: 0.928103811463 acc: 0.931905069671
Neural Net f1: 0.89015960287 acc: 0.894311713767
AdaBoost f1: 0.565547627152 acc: 0.614492508568
Naive Bayes f1: 0.700318739899 acc: 0.699082033599
QDA f1: 0.714590375749 acc: 0.709920309882
('means:', AdaBoost         0.614493
Decision Tree    0.899624
Naive Bayes      0.699082
Neural Net       0.894312
QDA              0.709920
Random Forest    0.931905
dtype: float64)
('Decision Tree', ' and RF50 t-test p-value:', 0.0057015441741137601, -3.6052341748549446)
('Neural Net', ' and RF50 t-test p-value:', 0.00045023957270256361, -5.3702081670941268)
('AdaBoost', ' and RF50 t-test p-value:', 0.00016882384880743717, -6.1494936345565581)
('Naive Bayes', ' and RF50 t-test p-value:', 1.3096064705447533e-08, -19.1857316863981)
('QDA', ' and RF50 t-test p-value:', 1.0277035194256478e-07, -15.161788393132813)



==> results/Zheng_results.txt <==
*******************************************
Zheng with noise:
               target
target               
airplane     0.189728
bike        13.240276
boat         0.094864
bus         21.046212
car          7.290961
motorcycle   0.027104
run          0.040656
subway       7.223201
taxi         6.504946
train        1.843068
walk        42.498984
(6684, 70)
         target
target         
bike      977.0
bus      1553.0
driving  1018.0
walk     3136.0
Decision Tree f1: 0.856223230525 acc: 0.85775134804
Random Forest f1: 0.887229112762 acc: 0.890972710565
Neural Net f1: 0.857610799286 acc: 0.861049890423
AdaBoost f1: 0.84708239557 acc: 0.848926084715
Naive Bayes f1: 0.646179202877 acc: 0.643636600436
QDA f1: 0.513332898607 acc: 0.508543243494
('means:', AdaBoost         0.848926
Decision Tree    0.857751
Naive Bayes      0.643637
Neural Net       0.861050
QDA              0.508543
Random Forest    0.890973
dtype: float64)
('Decision Tree', ' and RF50 t-test p-value:', 0.00021011697992203801, -5.9699372474100016)
('Neural Net', ' and RF50 t-test p-value:', 8.3616445994786475e-06, -9.0229929130140896)
('AdaBoost', ' and RF50 t-test p-value:', 1.5606018995352579e-05, -8.3560048530279598)
('Naive Bayes', ' and RF50 t-test p-value:', 2.7516526738896086e-06, -10.319852246549409)
('QDA', ' and RF50 t-test p-value:', 2.4008366079450548e-09, -23.246145409379821)





*******************************************
Zheng without noise:
               target
target               
airplane     0.189728
bike        13.240276
boat         0.094864
bus         21.046212
car          7.290961
motorcycle   0.027104
run          0.040656
subway       7.223201
taxi         6.504946
train        1.843068
walk        42.498984
original data:6684  cleaned data:5948 outlier %:0.110113704369
(5948, 70)
         target
target         
bike      895.0
bus      1400.0
driving   947.0
walk     2706.0
Decision Tree f1: 0.919243471174 acc: 0.921314734225
Random Forest f1: 0.9351677646 acc: 0.936112930674
Neural Net f1: 0.913320837185 acc: 0.914594571684
AdaBoost f1: 0.780758130702 acc: 0.800501842773
Naive Bayes f1: 0.842233242455 acc: 0.845324310516
QDA f1: 0.794855314541 acc: 0.795047624568
('means:', AdaBoost         0.800502
Decision Tree    0.921315
Naive Bayes      0.845324
Neural Net       0.914595
QDA              0.795048
Random Forest    0.936113
dtype: float64)
('Decision Tree', ' and RF50 t-test p-value:', 0.0050476058128215437, -3.6835497603562342)
('Neural Net', ' and RF50 t-test p-value:', 3.4148285719351789e-05, -7.5748518181202504)
('AdaBoost', ' and RF50 t-test p-value:', 0.00055307304192258287, -5.2147281890634751)
('Naive Bayes', ' and RF50 t-test p-value:', 4.3442571416273119e-05, -7.3463279574966256)
('QDA', ' and RF50 t-test p-value:', 1.4672609388498469e-06, -11.121626417294179)

